Learning audio representations via phase prediction

We learn audio representations by solving a novel self-supervised learning task, which consists of predicting the phase of the short-time Fourier transform from its magnitude. A convolutional encoder is used to map the magnitude spectrum of the input waveform to a lower dimensional embedding. A convolutional decoder is then used to predict the instantaneous frequency (i.e., the temporal rate of change of the phase) from such embedding. To evaluate the quality of the learned representations, we evaluate how they transfer to a wide variety of downstream audio tasks. Our experiments reveal that the phase prediction task leads to representations that generalize across different tasks, partially bridging the gap with fully-supervised models. In addition, we show that the predicted phase can be used as initialization of the Griffin-Lim algorithm, thus reducing the number of iterations needed to reconstruct the waveform in the time domain.

==> data/griffin_lim_numbers.csv <==
steps,zero,random,model_none,model_mag,model_sqrtmag,model_smoothness
1,0.8112419438608731,0.4255176364718286,0.01695569911067197,-0.03077789262287168,-0.019202133410695127,0.011784101101314148
2,0.12659308408158332,-0.14006111716948333,-0.40425562093644396,-0.49159462486053046,-0.4657698747306716,-0.42016878661186025
3,-0.04438126333318913,-0.3210951892839643,-0.5396950620016703,-0.6379650323644886,-0.6105469786261218,-0.5587222785056409
4,-0.17498546455683445,-0.4294488029467984,-0.6282695705734996,-0.7320188954359345,-0.7044661025738451,-0.6491222110816267
5,-0.28491042174668707,-0.504956487684689,-0.6946870439971443,-0.8008311281943905,-0.7734728191559138,-0.7166584753268223
6,-0.37529477927598376,-0.5622328070809356,-0.7478120812712225,-0.8543955562585912,-0.8275628309131126,-0.7704832106344505
7,-0.44914364439263804,-0.6081927936654961,-0.7920250656948563,-0.8977854658359075,-0.8717457116198655,-0.8150968467575946
8,-0.5105349718052464,-0.6465972303475133,-0.8297212737234366,-0.9339570285215695,-0.9088243272302604,-0.853052554228964
9,-0.5624755349422792,-0.6797056759349854,-0.8624074704535558,-0.9647467917459283,-0.9405616778303947,-0.8859045428809547
10,-0.607186280317864,-0.708900627940875,-0.8911145351747978,-0.9913854124390049,-0.9681452706121622,-0.9146854200087815
11,-0.646276560674651,-0.7350620469088768,-0.9165732300423344,-1.014759193239733,-0.9924006097025592,-0.9401064495489225
12,-0.6808291161325586,-0.7587896347371363,-0.9393294245685407,-1.0355257767596566,-1.0139408077089265,-0.9627536173411767
13,-0.711558004241406,-0.7805172617822173,-0.9598408035889128,-1.0541697617307526,-1.0332637356545218,-0.9831482197950212
14,-0.7389059526540244,-0.8005762988226066,-0.978484045043015,-1.071076476738954,-1.05078936149126,-1.0016733697595983
15,-0.7633375893781972,-0.8192127163904095,-0.9955522468499883,-1.086544465689721,-1.0668377387250818,-1.0186164138786213
16,-0.7853595805157078,-0.8366193043139041,-1.0112936540280342,-1.1007976805062616,-1.0816322978315323,-1.0342324516471189
17,-0.8054441173871035,-0.852956246918521,-1.0258862437298593,-1.114029828330412,-1.0953555430365873,-1.04872058542867
18,-0.8239305538252589,-0.8683573305016448,-1.0394883547229825,-1.126400250352171,-1.1081655696926083,-1.0622409120848912
19,-0.8410698456482305,-0.8829419488144734,-1.0522421097718944,-1.1380355432324214,-1.1201961020649136,-1.074915137535841
20,-0.8570688662132752,-0.8968132395908155,-1.0642618404077795,-1.1490378012804894,-1.1315551374458617,-1.086853755805888
21,-0.8720678704973785,-0.9100475920421142,-1.0756404619072346,-1.159477779168564,-1.1423251873572697,-1.0981475049000868
22,-0.8861707861122448,-0.9227179329664409,-1.0864520022654167,-1.1694121918030564,-1.1525753481735972,-1.1088690065672182
23,-0.89948195277427,-0.9348737091826853,-1.096755863330223,-1.178894031470809,-1.1623583597626208,-1.1190746672308887
24,-0.912091403569002,-0.9465577615458604,-1.1066080692259548,-1.1879670300781,-1.1717089041850246,-1.128821630429953
25,-0.9240777959219257,-0.957818861309296,-1.1160522436701488,-1.1966693225594198,-1.1806528812133799,-1.1381616635772787
26,-0.9355058446514811,-0.968701824836939,-1.1251152172159504,-1.2050302900790186,-1.189215634023715,-1.147135654357304
27,-0.9464286117986407,-0.979242522209299,-1.1338230212020919,-1.2130738279480697,-1.1974325585174552,-1.1557690127215579
28,-0.9568980037609488,-0.9894725966139709,-1.1422057816649698,-1.220822194235737,-1.2053308190412513,-1.1640786924515876
29,-0.9669637406144423,-0.9994115022329336,-1.150286896203631,-1.2282969671422448,-1.2129367751906088,-1.172085408746256
30,-0.9766669224278955,-1.0090717752518759,-1.1580865606031279,-1.2355124920069998,-1.2202753334980838,-1.1798091890188303
31,-0.9860376542579841,-1.018465507958428,-1.165622038592895,-1.2424852209492747,-1.2273602128802348,-1.1872670467066395
32,-0.9951053519735887,-1.0276058404104955,-1.172908955967597,-1.2492321627018412,-1.2342096412787706,-1.1944791255771114
33,-1.0038964007788231,-1.0365079380741664,-1.1799662551735275,-1.2557656038909324,-1.2408403202488496,-1.201465998298108
34,-1.012429886101229,-1.0451856837455311,-1.1868127735538998,-1.262096313000437,-1.2472640050151889,-1.2082439098443227
35,-1.0207249469554447,-1.053652104416135,-1.1934636370569918,-1.2682346494247005,-1.2534930349452766,-1.2148244255797291
36,-1.0288003917181523,-1.06191803013403,-1.1999287206927378,-1.2741928215827842,-1.2595399709541288,-1.2212189799760989
37,-1.036671382201525,-1.0699889813124386,-1.2062154845554278,-1.279984518570669,-1.2654152450493572,-1.2274380116176433
38,-1.044355181018275,-1.0778707992321206,-1.212333353512012,-1.2856196813667273,-1.2711278686753282,-1.2334883912392993
39,-1.0518685639253813,-1.0855710581956461,-1.218292663998748,-1.2911042240866206,-1.2766858688219065,-1.2393772931025366
40,-1.0592234022111524,-1.093098576006486,-1.2241043289505031,-1.296442945670566,-1.2820957148283931,-1.2451169947899705
41,-1.066426928447258,-1.1004621296375439,-1.2297757989231484,-1.301642886523745,-1.287363332761467,-1.2507194812748132
42,-1.0734859940153285,-1.1076707044141791,-1.235315581466727,-1.3067128239420736,-1.2924967513783845,-1.256193104018241
43,-1.0804087972320642,-1.1147312691880304,-1.2407340167977392,-1.3116590248476023,-1.2975045404843901,-1.2615428609583221
44,-1.0872009622603303,-1.1216508638988187,-1.2460366836009418,-1.3164854591361095,-1.3023948154070097,-1.2667724344067322
45,-1.0938669596746422,-1.1284345068696113,-1.2512282569787156,-1.3211976563378176,-1.3071734886308581,-1.271887706937941
46,-1.1004125101799906,-1.1350843459525386,-1.2563123422229256,-1.3258034371329608,-1.311846395726047,-1.2768946274579762
47,-1.1068433528599986,-1.1416024480242524,-1.2612907783567386,-1.3303095057804437,-1.3164189738931238,-1.2817992345935523
48,-1.113164106762264,-1.147992236506347,-1.2661672941898032,-1.334722181511174,-1.3208964404980825,-1.2866045659263956
49,-1.1193782460429471,-1.1542585831537024,-1.270946305293871,-1.339044463136185,-1.325284859628922,-1.2913138105292155
50,-1.1254880098946176,-1.1604072416035165,-1.2756282875439537,-1.343275388982532,-1.329588868779434,-1.2959308699960146
51,-1.1314958381396483,-1.1664439401092561,-1.2802112661158918,-1.3474164543367635,-1.3338138912688702,-1.3004599818958344
52,-1.1374052707560256,-1.1723730024407713,-1.2846973636497319,-1.3514715731742624,-1.3379691076875166,-1.3049033640170324
53,-1.1432198417883377,-1.1781977974475977,-1.2890915489677395,-1.3554452055376507,-1.3420513220889234,-1.3092607453846228
54,-1.1489421971889697,-1.1839205293243318,-1.2933986938947404,-1.3593403689840264,-1.3460484038944862,-1.3135318889404144
55,-1.1545727353602446,-1.189542602162363,-1.297623036233973,-1.3631604451184218,-1.3499607512795582,-1.317718709091156
56,-1.1601129163764454,-1.1950674380203665,-1.3017676461884893,-1.366908974373396,-1.3537953796811066,-1.3218246613524802
57,-1.165566306707193,-1.2005022314500569,-1.3058350785672057,-1.3705896700627058,-1.3575582648296993,-1.3258557435399367
58,-1.1709346741480933,-1.205854571356601,-1.309828322256713,-1.3742052325482543,-1.3612521622586131,-1.329817006738962
59,-1.1762197701221753,-1.2111178838920023,-1.3137499404833177,-1.377757501005381,-1.3648791232458797,-1.3337047672666422
60,-1.18142202383899,-1.2162831386159914,-1.3176031142128006,-1.381249586612785,-1.3684415807617427,-1.3375175014909195
61,-1.1865417519083057,-1.221360990296327,-1.3213913830409083,-1.384684321686382,-1.3719426679464193,-1.3412601377516011
62,-1.191580242928024,-1.2263586157548323,-1.3251178335316494,-1.388061018459278,-1.3753851492060294,-1.344935621763881
63,-1.1965396690177286,-1.2312745399612213,-1.3287846474025176,-1.3913797684181273,-1.3787707602748989,-1.3485451326276092
64,-1.2014223111309512,-1.2361073566369387,-1.3323930739900245,-1.394642767642638,-1.382100557724699,-1.3520908928165742
65,-1.2062303494869182,-1.2408598530036168,-1.3359438271023056,-1.3978516059478274,-1.3853764422386652,-1.3555753950003346
66,-1.2109660223180385,-1.2455359714898417,-1.3394374321272395,-1.4010072423660362,-1.3885998082690827,-1.3590011457617608
67,-1.21563239813848,-1.2501386318749395,-1.3428745726396776,-1.404110128961181,-1.3917696493822274,-1.362371015988275
68,-1.2202301739112462,-1.2546697420741355,-1.3462569573335443,-1.4071601760581505,-1.394885827634061,-1.3656881296396157
69,-1.2247587848070949,-1.2591303396827453,-1.3495870462593171,-1.4101585771452139,-1.3979495384891276,-1.3689548263484723
70,-1.229218740838543,-1.263520955505333,-1.3528671669242442,-1.4131073709856932,-1.4009622255626453,-1.3721718478749219
71,-1.2336102343174482,-1.267843581466879,-1.356099084568445,-1.416007873566357,-1.4039244631400136,-1.3753395491788505
72,-1.2379329288579382,-1.2720997292523268,-1.3592838362921569,-1.418860685973476,-1.40683750829474,-1.378458419866557
73,-1.2421881592529178,-1.2762890512868579,-1.362421108232455,-1.4216663972435089,-1.4097032811835464,-1.3815295829576233
74,-1.246378310426934,-1.2804126225983081,-1.3655113189712913,-1.4244256759596257,-1.4125237893840916,-1.3845538367803965
75,-1.2505044559313445,-1.28447179488578,-1.368556624445993,-1.4271402354396487,-1.4153011218105613,-1.3875316883256845
76,-1.2545682726161047,-1.288467469299064,-1.3715579234064248,-1.4298122029732943,-1.418037297664972,-1.3904648135292368
77,-1.2585715962174486,-1.2924000421038102,-1.374514985699274,-1.4324432323755523,-1.4207339432647577,-1.3933546794238278
78,-1.2625157998690353,-1.296271520942405,-1.377427914622916,-1.4350338900786117,-1.4233923723160196,-1.3962015386619093
79,-1.2664013706830914,-1.3000845493177327,-1.3802975652068241,-1.4375840973864284,-1.4260131933496463,-1.3990058718777805
80,-1.270230371855501,-1.3038414506923288,-1.3831259206085005,-1.4400960103985785,-1.428596325071737,-1.401769321678463
81,-1.2740047002803747,-1.307543224492352,-1.3859149367465924,-1.4425707873383193,-1.4311422036152401,-1.4044934375659064
82,-1.2777253739935148,-1.3111916586529864,-1.3886650976403252,-1.4450090009704013,-1.433652035874873,-1.4071787408086436
83,-1.2813937422169426,-1.3147857085151302,-1.3913762909704983,-1.4474110905280808,-1.4361274503955146,-1.4098255398300845
84,-1.2850113011825044,-1.3183226352714728,-1.3940493788902324,-1.4497768912820679,-1.4385678038970746,-1.412433809844159
85,-1.288579232467477,-1.3218025785152827,-1.3966854694221957,-1.4521067762294344,-1.4409697639773833,-1.4150035564065087
86,-1.2920984520615937,-1.3252285433097057,-1.3992861915815429,-1.454401580643994,-1.4433337315752741,-1.417535516861452
87,-1.2955698596894287,-1.328603589404715,-1.4018517896702452,-1.456662823530052,-1.4456611402997586,-1.4200307808373929
88,-1.2989948193463412,-1.3319299457431293,-1.4043806700440693,-1.4588918990825668,-1.447954480606348,-1.422490898296699
89,-1.3023746472081799,-1.335209010769638,-1.4068715662012043,-1.4610897611539688,-1.4502166647545864,-1.4249176153436616
90,-1.3057098509120777,-1.3384424474882999,-1.4093247303012808,-1.463256740500645,-1.4524489690836988,-1.4273124188159119
91,-1.3090007157881032,-1.3416325119725352,-1.4117412652116208,-1.4653929819843516,-1.454651694367068,-1.4296766373963166
92,-1.3122471784854044,-1.344781495590866,-1.4141223000658645,-1.4674987305908234,-1.456824407276492,-1.4320114396519015
93,-1.315448150752485,-1.3478904534113378,-1.4164688446436113,-1.4695745022531963,-1.4589669429996364,-1.4343179616292279
94,-1.318604213912514,-1.3509581434657851,-1.4187822243308497,-1.4716217494514723,-1.461079520124911,-1.436596841783159
95,-1.3217174945162629,-1.3539844350360726,-1.4210634670267617,-1.4736421942782103,-1.4631623622350376,-1.4388479016950384
96,-1.3247903197835842,-1.3569708492823778,-1.4233130745623106,-1.4756366055684265,-1.4652162458572113,-1.44107076308944
97,-1.327824210598509,-1.359918496990736,-1.4255315737856757,-1.4776046880328109,-1.4672427188183277,-1.443264738926106
98,-1.3308198164131557,-1.3628287312702658,-1.4277190245352538,-1.4795464352010481,-1.469242856694789,-1.4454297434439496
99,-1.3337775503462013,-1.3657028312709807,-1.4298755090351474,-1.4814628155141825,-1.4712164049188305,-1.4475661191952454
100,-1.3366980243030215,-1.368541238650981,-1.4320015749572035,-1.4833544472062203,-1.4731630449069282,-1.4496739837359807

